The SPIRou Legacy Survey: Detection of a nearby world orbiting in the habitable zone of Gl725B achieved by correcting strong telluric contamination in near-infrared radial velocities with WAPITI

M dwarfs are prime targets in the search for exoplanets because of their prevalence and because low-mass planets can be better detected with radial velocity (RV) methods. In particular, the near-infrared (NIR) spectral domain offers an increased RV sensitivity and potentially reduced stellar activity signals. Howevern precise NIR RV measurements can be strongly affected by telluric absorption lines from the Earth's atmosphere. We searched for planets orbiting Gl 725 B, a nearby late-M dwarf at $3.5$ pc, using high-precision SPIRou RV observations. We assessed the impact of telluric contamination and evaluated the performance of the weighted principal component analysis reconstruction method (WAPITI), designed to mitigate these systematics and improve planet detectability. Using synthetic and observational SPIRou data, we simulated telluric effects on RVs under varying barycentric Earth radial velocity (BERV) conditions and applied WAPITI to correct line-by-line RVs. The method was tested through injection-recovery experiments and applied to real SPIRou observations of Gl 725 B. WAPITI efficiently corrects telluric contamination in simulated and real datasets, enhancing the detectability and accuracy of planetary signals. We identify a two-planet system around Gl 725 B composed of a candidate inner planet (Gl 725 Bb) with a period of $4.765 \pm 0.004$ days and semi-amplitude $1.4 \pm 0.3$ m.s$^{-1}$, and a confirmed outer planet (Gl 725 Bc) with a period of $37.90 \pm 0.17$ days and semi-amplitude $1.7 \pm 0.3$ m.s$^{-1}$. Their minimum masses are $1.5 \pm 0.4$ and $3.5 \pm 0.7$ M$_\oplus$, respectively, and the outer planet lies in the habitable zone. Using a multi-dimensional Gaussian process framework to model stellar activity, we also recover a stellar rotation period of $105.1 \pm 3.3$ days.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

